Iterative multi-path tracking for video and volume segmentation with sparse point supervision

Recent machine learning strategies for segmentation tasks have shown great ability when trained on large pixel-wise annotated image datasets. It remains a major challenge however to aggregate such datasets, as the time and monetary cost associated with collecting extensive annotations is extremely high. This is particularly the case for generating precise pixel-wise annotations in video and volumetric image data. To this end, this work presents a novel framework to produce pixel-wise segmentations using minimal supervision. Our method relies on 2D point supervision, whereby a single 2D location within an object of interest is provided on each image of the data. Our method then estimates the object appearance in a semi-supervised fashion by learning object-image-specific features and by using these in a semi-supervised learning framework. Our object model is then used in a graph-based optimization problem that takes into account all provided locations and the image data in order to infer the complete pixel-wise segmentation. In practice, we solve this optimally as a tracking problem using a K-shortest path approach. Both the object model and segmentation are then refined iteratively to further improve the final segmentation. We show that by collecting 2D locations using a gaze tracker, our approach can provide state-of-the-art segmentations on a range of objects and image modalities (video and 3D volumes), and that these can then be used to train supervised machine learning classifiers.

==> tables/Brain_self.csv <==
KSPopt,0.9,0.89,0.92,True,0.7,0.65,0.76,False,0.81,0.8,0.82,False,0.63,0.54,0.76,True,True,0.76,0.1,0.72,0.14,0.81,0.07
KSP,0.8,0.94,0.7,False,0.71,0.65,0.77,True,0.84,0.8,0.88,True,0.63,0.68,0.59,False,False,0.74,0.08,0.77,0.11,0.74,0.1
vilar,0.66,0.81,0.55,False,0.5,0.74,0.37,False,0.56,0.83,0.42,False,0.41,0.74,0.29,False,False,0.53,0.09,0.78,0.04,0.41,0.1
gaze2,0.05,0.03,1.0,False,0.06,0.03,1.0,False,0.1,0.05,1.0,False,0.09,0.05,1.0,False,False,0.07,0.02,0.04,0.01,1.0,0.0
mic17,0.6,0.53,0.67,False,0.35,0.24,0.6,False,0.7,0.63,0.78,False,0.43,0.35,0.54,False,False,0.52,0.14,0.44,0.15,0.65,0.09
wtp,0.43,0.0,0.0,False,0.66,0.0,0.0,False,0.56,0.0,0.0,False,0.6,0.63,0.57,False,False,0.56,0.08,0.16,0.27,0.14,0.25


==> tables/Cochlea_self.csv <==
KSPopt,0.59,0.6,0.59,False,0.66,0.67,0.65,True,0.69,0.7,0.69,True,0.59,0.59,0.59,False,False,0.64,0.04,0.64,0.05,0.63,0.04
KSP,0.69,0.73,0.67,True,0.66,0.69,0.62,False,0.65,0.85,0.52,False,0.63,0.73,0.55,True,True,0.66,0.02,0.75,0.06,0.59,0.06
vilar,0.16,0.55,0.09,False,0.15,0.56,0.09,False,0.09,0.05,1.0,False,0.16,0.53,0.09,False,False,0.14,0.03,0.42,0.22,0.32,0.39
gaze2,0.07,0.04,1.0,False,0.04,0.02,1.0,False,0.09,0.05,1.0,False,0.07,0.04,1.0,False,False,0.07,0.02,0.04,0.01,1.0,0.0
mic17,0.1,0.05,0.81,False,0.05,0.02,0.29,False,0.18,0.11,0.47,False,0.15,0.09,0.64,False,False,0.12,0.05,0.07,0.03,0.55,0.19
wtp,0.33,0.26,0.46,False,0.24,0.0,0.0,False,0.32,0.22,0.58,False,0.33,0.23,0.58,False,False,0.3,0.04,0.18,0.1,0.41,0.24


==> tables/Slitlamp_self.csv <==
KSPopt,0.72,0.6,0.9,True,0.73,0.63,0.87,True,0.74,0.59,0.97,True,0.93,0.96,0.9,True,True,0.78,0.09,0.7,0.15,0.91,0.04
KSP,0.71,0.56,0.96,False,0.72,0.64,0.82,False,0.74,0.6,0.97,False,0.92,0.99,0.86,False,False,0.77,0.08,0.7,0.17,0.9,0.06
vilar,0.09,0.09,0.09,False,0.4,0.28,0.72,False,0.65,0.69,0.62,False,0.35,0.49,0.27,False,False,0.37,0.2,0.39,0.23,0.43,0.26
gaze2,0.02,0.01,1.0,False,0.01,0.01,1.0,False,0.02,0.01,1.0,False,0.02,0.01,1.0,False,False,0.02,0.0,0.01,0.0,1.0,0.0
mic17,0.54,0.53,0.55,False,0.69,0.71,0.67,False,0.64,0.59,0.68,False,0.48,0.45,0.51,False,False,0.59,0.08,0.57,0.09,0.6,0.08
wtp,0.37,0.0,0.0,False,0.48,0.0,0.0,False,0.67,0.0,0.0,False,0.51,0.0,0.0,False,False,0.51,0.11,0.0,0.0,0.0,0.0


==> tables/Tweezer_self.csv <==
KSPopt,0.81,0.84,0.78,False,0.89,0.9,0.88,True,0.8,0.85,0.76,True,0.74,0.81,0.69,False,True,0.81,0.05,0.85,0.03,0.78,0.07
KSP,0.82,0.89,0.76,True,0.87,0.91,0.84,False,0.7,0.98,0.55,False,0.67,0.92,0.53,False,False,0.77,0.08,0.92,0.03,0.67,0.13
vilar,0.21,0.4,0.14,False,0.46,0.56,0.39,False,0.2,0.76,0.11,False,0.18,0.1,1.0,False,False,0.26,0.12,0.46,0.24,0.41,0.36
gaze2,0.18,0.1,1.0,False,0.17,0.09,1.0,False,0.18,0.1,1.0,False,0.18,0.1,1.0,False,False,0.18,0.0,0.1,0.0,1.0,0.0
mic17,0.78,0.71,0.86,False,0.49,0.44,0.55,False,0.41,0.38,0.44,False,0.74,0.69,0.79,True,False,0.6,0.16,0.55,0.15,0.66,0.17
wtp,0.71,0.66,0.78,False,0.76,0.71,0.83,False,0.79,0.0,0.0,False,0.63,0.53,0.78,False,False,0.72,0.06,0.47,0.28,0.6,0.34


==> tables/feat_extr.csv <==
, ScP mean,ScP std, ScP exp, VGG mean,VGG std, VGG exp, U-Net,U-Net std, U-Net exp, U-Net gaze,U-Net gaze std, U-Net gaze exp
Tweezer,0.9,6.04,4,0.965,3.87,4,0.983,4.84,4,0.983,4.22,4
Brain,0.805,1.67,3,0.864,2.61,3,0.956,4.86,3,0.958,3.92,3
Slitlamp,0.973,1.41,3,0.951,2.57,3,0.982,6.78,3,0.982,5.38,3
Cochlea,0.853,7.88,3,0.759,5.6,3,0.963,4.05,3,0.962,3.9,3


==> tables/ksp_losses.csv <==
Type,Loss,0_dobold,0_mean,0_std,1_dobold,1_mean,1_std,2_dobold,2_mean,2_std,3_dobold,3_mean,3_std,all_dobold,all_mean,all_std
Tweezer,L2prior,True,0.81,0.05,False,0.85,0.02,True,0.82,0.05,False,0.75,0.04,True,0.81,0.04
Tweezer,L2,False,0.8,0.06,True,0.86,0.02,False,0.81,0.05,True,0.78,0.03,False,0.81,0.04
Tweezer,overfeat,False,0.67,0.03,False,0.75,0.02,False,0.69,0.06,False,0.6,0.05,False,0.68,0.04
Brain,L2prior,True,0.8,0.01,False,0.67,0.03,False,0.78,0.04,True,0.64,0.02,False,0.72,0.02
Brain,L2,False,0.8,0.01,False,0.67,0.02,True,0.84,0.0,False,0.64,0.02,True,0.74,0.01
Brain,overfeat,False,0.77,0.01,True,0.74,0.01,False,0.82,0.01,False,0.61,0.02,False,0.74,0.01
Slitlamp,L2prior,False,0.61,0.07,False,0.73,0.02,True,0.71,0.07,True,0.83,0.04,True,0.72,0.05
Slitlamp,L2,True,0.72,0.07,False,0.74,0.05,False,0.61,0.02,False,0.6,0.03,False,0.67,0.04
Slitlamp,overfeat,False,0.51,0.02,True,0.76,0.02,False,0.71,0.03,False,0.75,0.03,False,0.68,0.02
Cochlea,L2prior,True,0.6,0.05,True,0.59,0.03,True,0.64,0.06,False,0.63,0.04,True,0.62,0.05
Cochlea,L2,False,0.59,0.03,False,0.55,0.03,False,0.63,0.05,True,0.64,0.02,False,0.6,0.03
Cochlea,overfeat,False,0.52,0.03,False,0.5,0.08,False,0.54,0.05,False,0.58,0.03,False,0.54,0.05


==> tables/sp_discrep.csv <==
,0.25,0.5,0.75,1.0
Tweezer,0.9172631817638613,0.9287820131367394,0.9067227336370769,0.7523019505819749
Brain,0.8787596948400322,0.8947763944234496,0.8678095059095343,0.6815152693696703
Slitlamp,0.894040387706429,0.9057194513082751,0.8932953574791507,0.3151069747127463
Cochlea,0.8638618199762503,0.8800756104275002,0.8543597338646483,0.510757849958483


==> tables/table_multigaze.csv <==
Types,F1,std F1,F1,std F1,F1,std F1,F1,std F1
Tweezer,0.79,0.03,0.88,0.02,0.84,0.03,0.75,0.03
Brain,0.84,0.04,0.64,0.04,0.72,0.05,0.63,0.02
Slitlamp,0.61,0.07,0.78,0.06,0.74,0.09,0.88,0.05
Cochlea,0.56,0.09,0.6,0.03,0.64,0.07,0.64,0.05

